Modeling Interference for the Coexistence of 6G Networks and Passive Sensing Systems

Future wireless networks and sensing systems will benefit from access to large chunks of spectrum above 100 GHz, to achieve terabit-per-second data rates in 6th Generation (6G) cellular systems and improve accuracy and reach of Earth exploration and sensing and radio astronomy applications. These are extremely sensitive to interference from artificial signals, thus the spectrum above 100 GHz features several bands which are protected from active transmissions under current spectrum regulations. To provide more agile access to the spectrum for both services, active and passive users will have to coexist without harming passive sensing operations. In this paper, we provide the first, fundamental analysis of Radio Frequency Interference (RFI) that large-scale terrestrial deployments introduce in different satellite sensing systems now orbiting the Earth. We develop a geometry-based analysis and extend it into a data-driven model which accounts for realistic propagation, building obstruction, ground reflection, for network topology with up to $10^5$ nodes in more than $85$ km$^2$. We show that the presence of harmful RFI depends on several factors, including network load, density and topology, satellite orientation, and building density. The results and methodology provide the foundation for the development of coexistence solutions and spectrum policy towards 6G.

==> imgs/results/ellipses.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{blanchedalmond254230206}{RGB}{254,230,206}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{lightgray204}{RGB}{204,204,204}

\begin{axis}[
height=\fheight,
hide x axis,
hide y axis,
tick align=outside,
tick pos=left,
width=\fwidth,
x grid style={darkgray176},
xmin=297762.302956262, xmax=361926.651247788,
xtick style={color=black},
y grid style={darkgray176},
ymin=4679799.15809362, ymax=4697051.75318496,
ytick style={color=black},
ytick={4678000,4680000,4682000,4684000,4686000,4688000,4690000,4692000,4694000,4696000,4698000},
yticklabels={4.678,4.680,4.682,4.684,4.686,4.688,4.690,4.692,4.694,4.696,4.698}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=290132.039911003, xmax=363090.444180094, ymin=4676489.45014235, ymax=4699941.37613657] {imgs/results/map.png};
\path [draw=black, fill=lightgray204, fill opacity=0.1]
(axis cs:333851.973048388,4683045.9379894)
--(axis cs:333851.973048388,4693804.97328917)
--(axis cs:325836.981155662,4693804.97328917)
--(axis cs:325836.981155662,4683045.9379894)
--(axis cs:333851.973048388,4683045.9379894);

\draw[draw=black,fill=blanchedalmond254230206,fill opacity=0.1] (axis cs:329844.477102025,4688425.45563929) ellipse (32082.1741457631 and 8626.2975456707);
\draw[draw=black,fill=blanchedalmond254230206,fill opacity=0.2] (axis cs:329844.477102025,4688425.45563929) ellipse (4696.43036441867 and 3723.02980870223);
\draw[draw=black,fill=blanchedalmond254230206,fill opacity=0.3] (axis cs:329844.477102025,4688425.45563929) ellipse (3104.63880858432 and 3051.31455780893);
% \draw (axis cs:0.005,0.005) node[
%   scale=0.4,
%   anchor=base west,
%   text=black,
%   rotate=0.0
% ]{Map tiles by Stamen Design, CC BY 3.0 -- Map data (C) OpenStreetMap contributors};
% \draw (axis cs:0.005,0.005) node[
%   scale=0.4,
%   anchor=base west,
%   text=black,
%   rotate=0.0
% ]{Map tiles by Stamen Design, CC BY 3.0 -- Map data (C) OpenStreetMap contributors};
\node[] at (axis cs: 329844.477102025,4688425.45563929) {\tiny{$\alpha_{nadir}=\ang{10}$}};
\node[] at (axis cs: 338844.477102025,4688425.45563929) {\tiny{$\alpha_{nadir}=\ang{35}$}};
\node[] at (axis cs: 358044.477102025,4688425.45563929) {\tiny{$\alpha_{nadir}=\ang{65}$}};

\addplot graphics [includegraphics cmd=\pgfimage,xmin=290132.039911003, xmax=363090.444180094, ymin=4676489.45014235, ymax=4699941.37613657] {imgs/results/labels.png};
\end{axis}

\end{tikzpicture}

